Bounded Regret for Finite-Armed Structured Bandits

We study a new type of K-armed bandit problem where the expected return of one arm may depend on the returns of other arms. We present a new algorithm for this general class of problems and show that under certain circumstances it is possible to achieve finite expected cumulative regret. We also give problem-dependent lower bounds on the cumulative regret showing that at least in special cases the new algorithm is nearly optimal.

==> exp-a-1.txt <==
theta ucbd_regret ucb_regret
-0.2 5.8056 47.4344
-0.19 6.76324 50.3675
-0.18 6.11856 51.2856
-0.17 7.2114 56.1428
-0.16 7.90464 59.8093
-0.15 7.6512 62.328
-0.14 9.16608 67.5192
-0.13 10.971 67.8553
-0.12 11.5296 72.2462
-0.11 10.6669 79.7328
-0.1 12.7424 85.3696
-0.09 14.5984 92.2914
-0.08 16.0582 102.837
-0.07 18.2902 114.944
-0.06 22.6826 129.957
-0.05 25.61 140.726
-0.04 34.0922 157.94
-0.03 41.6214 189.857
-0.02 70.1248 226.722
-0.01 147.671 234.635
3.1225e-17 1.54359e-12 1.57462e-12
0.01 126.945 224.624
0.02 78.4392 226.13
0.03 46.9824 185.172
0.04 34.0589 168.285
0.05 27.6594 146.938
0.06 20.0395 127.556
0.07 18.0446 113.899
0.08 14.6477 107.041
0.09 13.5148 92.2806
0.1 13.1324 84.0928
0.11 11.4057 79.4719
0.12 9.94512 73.3099
0.13 9.29344 68.3192
0.14 9.18064 61.9752
0.15 8.4894 60.1146
0.16 7.18848 56.3514
0.17 6.41104 55.3683
0.18 7.1892 51.768
0.19 7.00644 50.749


==> exp-a-2.txt <==
n ucbd_regret ucb_regret
10 0.3696 0.38288
5010 33.8931 69.1731
10010 32.2293 94.7086
15010 28.1157 112.997
20010 35.2816 122.553
25010 34.1883 134.647
30010 34.7491 141.059
35010 32.2654 145.662
40010 31.2035 154.868
45010 35.5541 158.214
50010 30.0219 162.726
55010 32.893 163.29
60010 34.9725 175.533
65010 34.5616 176.523
70010 31.9478 183.318
75010 31.8146 177.041
80010 29.9333 188.224
85010 31.6094 186.003
90010 34.065 194.115
95010 33.1146 193.667


==> exp-b-1.txt <==
theta ucbd_regret ucb_regret
-1 42.594 21.012
-0.9 48.3354 22.7808
-0.8 54.0672 26.2848
-0.7 63.0084 29.0318
-0.6 71.3148 33.2076
-0.5 84.243 38.075
-0.4 109.255 48.5904
-0.3 143.468 61.0128
-0.2 213.303 85.3928
-0.1 433.19 136.322
-1.38778e-16 6.93879e-12 3.44263e-12
0.1 0.0646 143.564
0.2 0.112 86.1848
0.3 0.1482 62.0676
0.4 0.232 47.9144
0.5 0.234 38.482
0.6 0.2784 32.316
0.7 0.3864 28.518
0.8 0.4176 25.8336
0.9 0.4212 22.806
1 0.544 20.81


==> exp-c-1.txt <==
theta ucbd_regret ucb_regret
-1 6.78 21.972
-0.9 7.1586 24.111
-0.8 5.9088 27.1824
-0.7 6.8488 29.1662
-0.6 7.4856 33.3888
-0.5 10.425 40.192
-0.4 15.4344 47.0448
-0.3 22.7808 62.6016
-0.2 38.1036 86.546
-0.1 92.9634 142.812
-1.38778e-16 3.43378e-12 3.46791e-12
0.1 91.8042 139.638
0.2 38.3516 84.3956
0.3 22.8084 59.943
0.4 15.344 46.3152
0.5 11.409 38.473
0.6 7.7568 32.6376
0.7 6.412 29.5148
0.8 6.5216 26.3456
0.9 7.2756 23.7258
1 6.548 21.248

